The Measurement and Modelling of Cosmic Ray Muons at KM3NeT Detectors

Atmospheric muons are the most frequently observed form of cosmic radiation. Despite this, the existence of the muon flux component produced in decays of short-lived parent particles, called prompt muon flux still awaits experimental confirmation. This contribution to the muon flux is expected to start dominating at high energies, around PeV, since many of the prompt parent particles are heavy hadrons, containing charm and strange quarks. The aim of this thesis was two-fold: to evaluate the possibility of observing the prompt muon flux and to validate the performance of the KM3NeT detectors. [shortened abstract, the full version is contained in the thesis]

==> Plots/data_vs_mc/O1/digitized_zenith_plot_info.csv <==
x;data;MUPAGE;CORSIKA;CORSIKA_err;;
-0.9;0.00350905;0.004234695;0.001866969;0.002646918;;
-0.7;0.01436926;0.014959846;0.008511952;0.010838905;;
-0.5;0.025254127;0.025595479;0.01361792;0.020100506;;
-0.3;0.029273342;0.031305945;0.027372709;0.035326853;;
-0.1;0.02966902;0.034390869;0.013801989;0.016881275;;
0.1;0.038290442;0.045592366;0.02393364;0.027742698;;
0.3;0.076965727;0.092881673;0.050762074;0.058840899;;
0.5;0.237735093;0.25085162;0.261161781;0.319428144;;
0.7;0.600379225;0.561398357;0.471486636;0.539235438;;
0.9;0.935072923;0.828642773;1;1.206792641;;

